LLM-based Vulnerability Discovery through the Lens of Code Metrics

Large language models (LLMs) excel in many tasks of software engineering, yet progress in leveraging them for vulnerability discovery has stalled in recent years. To understand this phenomenon, we investigate LLMs through the lens of classic code metrics. Surprisingly, we find that a classifier trained solely on these metrics performs on par with state-of-the-art LLMs for vulnerability discovery. A root-cause analysis reveals a strong correlation and a causal effect between LLMs and code metrics: When the value of a metric is changed, LLM predictions tend to shift by a corresponding magnitude. This dependency suggests that LLMs operate at a similarly shallow level as code metrics, limiting their ability to grasp complex patterns and fully realize their potential in vulnerability discovery. Based on these findings, we derive recommendations on how research should more effectively address this challenge.

==> data/metric_analysis/best_metrics.dat <==
1 83.69999483817683 1.8145021141359101
2 84.18095287255461 1.5819171177522495
3 86.11232127187324 1.5211836826202647
4 86.16998916017138 1.3025585433562443
5 87.78671346719665 0.9818730186735464
6 86.67685954679195 1.0840006390826933
7 86.9864450523925 1.138971722151202
8 91.88214525370364 1.313011484560344
9 92.0703246786765 1.0956857488237486
10 92.47905848345637 0.8159586187968051
11 92.80786661848968 0.8427607745396547
12 93.39769782687246 1.0891375877484621
13 94.07453672637178 0.872104316594672
14 93.68704898570175 0.999698545759081
15 93.99060548185619 1.3264164190575651
16 94.33438290404172 1.1061330319019838
17 94.34367418572239 1.5929764593997238
18 96.32891137149642 0.9640966796002587
19 94.97341661074691 1.4018437888131436
20 95.84576472410055 1.3473054461156437
21 98.4173850203892 1.2292190726302779
22 98.82723377897074 1.6108831268692152
23 99.99999999999999 1.6226804532405674

==> data/metric_analysis/best_metrics_individually.dat <==
0 91.45722418866627 2.7707068126829113
1 81.99665533329096 1.2516497601930154
2 81.9511280529475 2.390436423423956
3 80.5357354929357 2.299489836193191
4 79.1517061704939 1.2422401483512893
5 77.48338427524057 1.0900779684528437
6 77.1495175527217 3.9070899912714
7 76.06394484586494 2.5998388892028266
8 74.46846659916116 2.5224167896632657
9 73.43853834605753 0.6735518134952608
10 72.22751268892094 0.0342606222315645
11 72.21537208082935 0.03566691556427482
12 70.56627281505438 2.377130532816865
13 68.93133759205293 1.8467248830356544
14 58.61182071419727 1.5466859957000842
15 55.71932083637479 1.34493075243643
16 54.39902970641384 1.415582930793539
17 54.129912893716806 0.3954104650388895
18 49.310091481353645 0.4416076489104547
19 43.4370723170446 0.03423999597460344
20 36.230609697342075 0.6830120103262993
21 31.995560908057385 0.5312510045812614
22 21.961348320354205 0.004124494234596189

==> data/metric_analysis/best_metrics_leftout.dat <==
0 97.57912558715738 0.6203230585953821
1 97.78753935890158 0.8797437327403851
2 98.22561296649978 0.7549758651690949
3 97.88972281009654 0.6351075091809294
4 97.35047746864191 0.6345090996422572
5 96.84765395137563 0.8022746679104692
6 97.73493005729625 0.6618321460075764
7 96.68072059051258 0.6437413185631602
8 97.37779383678317 0.700284886133805
9 94.89706292262429 0.7029349033483092
10 96.99941155216024 0.752913237696921
11 95.89158106643268 0.6013437092599155
12 97.26954008155678 0.6734655908030113
13 96.72827130542508 0.551298982848459
14 95.45350745883448 0.7356254614939955
15 97.50729365611934 0.7127325911240867
16 96.17486192123059 0.5445943755432896
17 94.87176998916017 2.561091132384546
18 97.27156351623394 0.7457329731221987
19 98.08498425643938 0.5474934571466185
20 96.34280699943221 0.6639371747239091
21 98.45931967170806 0.7783383264906473
22 96.80819697517163 0.8124687412887801
